Optical Polarimetry of the May 2022 Lunar Eclipse

The sunlight reflected from the Moon during a total lunar eclipse has been transmitted through the Earth's atmosphere on the way to the Moon. The combination of multiple scattering and inhomogeneous atmospheric characteristics during that transmission can potentially polarize that light. A similar (although much smaller) effect should also be observable from the atmosphere of a transiting exoplanet. We present the results of polarization observations during the first 15 minutes of totality of the lunar eclipse of 2022 May 16. We find degrees of polarization of 2.1 +/- 0.4 per cent in B, 1.2 +/- 0.3 per cent in V, 0.5 +/- 0.2 per cent in R and 0.2 +/- 0.2 per cent in I. Our polarization values lie in the middle of the range of those reported for previous eclipses, providing further evidence that the induced polarization can change from event to event. We found no significant polarization difference (<0.02 per cent) between a region of dark Mare and nearby bright uplands or between the lunar limb and regions closer to the disk centre due to the different angle of incidence. This further strengthens the interpretation of the polarization's origin being due to scattering in the Earth's atmosphere rather than by the lunar regolith.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
